Can Large Language Models Adequately Perform Symbolic Reasoning Over Time Series?

Uncovering hidden symbolic laws from time series data, as an aspiration dating back to Kepler's discovery of planetary motion, remains a core challenge in scientific discovery and artificial intelligence. While Large Language Models show promise in structured reasoning tasks, their ability to infer interpretable, context-aligned symbolic structures from time series data is still underexplored. To systematically evaluate this capability, we introduce SymbolBench, a comprehensive benchmark designed to assess symbolic reasoning over real-world time series across three tasks: multivariate symbolic regression, Boolean network inference, and causal discovery. Unlike prior efforts limited to simple algebraic equations, SymbolBench spans a diverse set of symbolic forms with varying complexity. We further propose a unified framework that integrates LLMs with genetic programming to form a closed-loop symbolic reasoning system, where LLMs act both as predictors and evaluators. Our empirical results reveal key strengths and limitations of current models, highlighting the importance of combining domain knowledge, context alignment, and reasoning structure to improve LLMs in automated scientific discovery. https://github.com/nuuuh/SymbolBench.

==> sections/old.txt <==
% \documentclass[sigconf]{acmart}

% \AtBeginDocument{%
%   \providecommand\BibTeX{{%
%     Bib\TeX}}}

% \setcopyright{acmlicensed}
% \copyrightyear{2025}
% \acmYear{2025}
% \acmDOI{XXXXXXX.XXXXXXX}
% %% These commands are for a PROCEEDINGS abstract or paper.
% \acmConference[Conference acronym 'XX]{Make sure to enter the correct
%   conference title from your rights confirmation email}{2025}{Woodstock, NY}

% % \acmConference[KDD '25]{Proceedings of the 30th ACM SIGKDD Conference on Knowledge Discovery and Data Mining}{August 3--7, 2025}{Toronto, ON, Canada}

% \usepackage{paralist,xcolor}
% \usepackage{bm}
% \usepackage{multirow}
% \usepackage[export]{adjustbox}
% \newcommand{\myhyperlink}[3][black]{\hyperlink{#2}{\color{#1}{#3}}}
% \usepackage{colortbl}
% \definecolor{lightgray}{gray}{.9}
% \definecolor{deepgray}{gray}{.8}
% \newcommand\deep[1]{\multicolumn{1}{>{\columncolor{deepgray}}c}{#1}}
% \newcommand\light[1]{\multicolumn{1}{>{\columncolor{lightgray}}c}{#1}}
% \usepackage{threeparttable}
% \newcolumntype{I}{!{\vrule width 1pt}}
% \makeatletter
% \newcommand{\thickhline}{%
%     \noalign {\ifnum 0=`}\fi \hrule height 1pt
%     \futurelet \reserved@a \@xhline
% }
% \makeatother
% \definecolor{mygray}{gray}{.9}
% \usepackage{float}
% \usepackage[ruled, vlined]{algorithm2e}
% \usepackage{pifont}
% \usepackage{ragged2e}
% \usepackage{paralist}
% \usepackage[toc,page]{appendix}
% \usepackage{url}

% \usepackage{longtable}
% \usepackage{lipsum} % just for dummy text- not needed for a longtable
% \usepackage{array, adjustbox}

% \usepackage{booktabs}
% \usepackage{amssymb} % for \checkmark
% \usepackage{paralist}

% \usepackage{booktabs,longtable,ltablex,adjustbox,array}
% \renewcommand{\arraystretch}{1.1}
% \setlength\LTpre{0pt}\setlength\LTpost{0pt}

% % \usepackage[hidelinks]{hyperref}
% % \hypersetup{
% %     colorlinks=true,
% %     citecolor=black
% %           }


% % \usepackage[section]{placeins}



% % \usepackage[pagebackref=false,breaklinks=true,colorlinks=true,bookmarks=false]{hyperref}
% % 颜色


% \definecolor{mygray}{gray}{.9}
% \definecolor{mygreen}{RGB}{93,173,85}
% \definecolor{mywarning}{RGB}{233,144,61}
% % \definecolor{DarkRed}{RGB}{233,20,20}
% \definecolor{DarkRed}{RGB}{0,0,0}
% \definecolor{azure}{rgb}{0.0, 0.5, 1.0}
% \definecolor{gray}{rgb}{0.3, 0.3, 0.3}
% \definecolor{DarkGreen}{RGB}{42,110,63}
% \definecolor{linkblue}{RGB}{0, 0, 255} % Blue color for links
% \newcommand{\hlg}[1]{\textcolor{mygreen}{#1}}
% \newcommand{\hlr}[1]{\textcolor{red}{#1}} 
% \newcommand{\pub}[1]{{\color{gray}{\footnotesize{[{#1}]}}}}

% \DeclareMathOperator{\Tr}{Tr}
% \DeclareMathOperator*{\argmin}{argmin}
% \DeclareMathOperator*{\argmax}{argmax}

% % define math notation
% \newtheorem{theorem}{Theorem}[section]
% \newtheorem{lemma}[theorem]{Lemma}
% \newtheorem{definition}[theorem]{Definition}
% \newtheorem{notation}[theorem]{Notation}
% \newtheorem{proposition}[theorem]{Proposition}
% \newtheorem{corollary}[theorem]{Corollary}
% \newtheorem{conjecture}[theorem]{Conjecture}
% \newtheorem{assumption}[theorem]{Assumption}
% \newtheorem{observation}[theorem]{Observation}
% \newtheorem{fact}[theorem]{Fact}
% \newtheorem{remark}[theorem]{Remark}
% \newtheorem{claim}[theorem]{Claim}
% \newtheorem{example}[theorem]{Example}
% \newtheorem{problem}[theorem]{Problem}
% \newtheorem{open}[theorem]{Open Problem}
% \newtheorem{hypothesis}[theorem]{Hypothesis}
% \newtheorem{question}[theorem]{Question}
% \newtheorem{case}{Case}

% \newcommand{\tmark}{\ding{51}} % 正确
% \newcommand{\xmark}{\ding{55}} % 错误
% \usepackage[capitalize]{cleveref}
% \crefname{section}{Sec.}{Secs.}
% \crefname{table}{Tab.}{Tabs.}
% % \Crefname{table}{Table}{Tables}
% % \crefname{table}{Tab.}{Tabs.}
% \crefname{section}{§}{§§}
% \usepackage[toc,page]{appendix}
% \usepackage{hyperref}
% \usepackage{xcolor}
% \hypersetup{
%     colorlinks=true,
%     urlcolor=blue, % Set the desired color for URLs
% }


% \usepackage{graphicx}   % already loaded by most classes
% \usepackage{rotating}   % for sidewaystable
% \usepackage{booktabs}


% % 定义计数器
% \newcounter{bulletsec}
% \renewcommand{\thebulletsec}{\arabic{bulletsec}}

% % 定义自定义环境
% \newenvironment{bulletsec}[1][]{
%   \refstepcounter{bulletsec}%
%   \noindent $\bullet$~\textbf{\thebulletsec. #1}%
% }{\par}

% % 定义 \cref 的样式
% \crefname{bulletsec}{§}{§§}
% \Crefname{bulletsec}{§}{§§}



% \makeatletter
% \DeclareRobustCommand\onedot{\futurelet\@let@token\@onedot}
% \def\@onedot{\ifx\@let@token.\else.\null\fi\xspace}

% \def\eg{\emph{e.g}\onedot} \def\Eg{\emph{E.g}\onedot}
% \def\ie{\emph{i.e}\onedot} \def\Ie{\emph{I.e}\onedot}
% \def\cf{\emph{c.f}\onedot} \def\Cf{\emph{C.f}\onedot}
% \def\etc{\emph{etc}\onedot} \def\vs{\emph{vs}\onedot}
% \def\wrt{w.r.t\onedot} \def\dof{d.o.f\onedot}
% \def\etal{\emph{et al}\onedot}

% % For theorems and such
% \usepackage{amsmath}
% % \usepackage{amssymb}
% \usepackage{mathtools}
% \usepackage{amsthm}

% \newcommand{\wei}[1]{\textcolor{orange}{\#Wei:~#1\#}}
% \newcommand{\zw}[1]{\textcolor{blue}{\#Zewen:~#1\#}}
% \newcommand{\juntong}[1]{\textcolor{red}{\#Juntong:~#1\#}}

% % \acmISBN{978-1-4503-XXXX-X/2018/06}

% \begin{document}

% %%
% %% The "title" command has an optional parameter,
% %% allowing the author to define a "short title" to be used in page headers.
% % \title{When Graph Neural Networks Meet Differential Equations: A Comprehensive Survey}

% \title{SymbolBench: Benchmarking Large Language Models for Reasoning from Time Series to Symbolic Expressions}


% %%
% %% The "author" command and its associated commands are used to define
% %% the authors and their affiliations.
% %% Of note is the shared affiliation of the first two authors, and the
% %% "authornote" and "authornotemark" commands
% %% used to denote shared contribution to the research.
% \author{Zewen Liu}
% % \authornote{Both authors contributed equally to this research.}
% \affiliation{%
% \department{Emory University}
%   % \city{Atlanta}
%   % \state{Georgia}
%   \country{}
% }
% \email{zewen.liu@emory.edu}



% \begin{abstract}
% % Language models, particularly multi-modal large language models, have demonstrated remarkable translation and reasoning ability across the linguistic and image domains. While several prior works focusing on symbolic regression have utilized the LLMs as the guide during heuristic searching for the best function that describes the given time series, two questions remain on 1. to what extend do the LLMs can understand the connection between the given time series and its symbolic form? and 2. Does such ability generalize to other pairs of time series and symbols besides normal equations? In this study, we make a generalization of the paradim that involves solving symbolic regression problems using LLMs, and formulated as translation ability from time series to symbols. To systematically examine the ability to translate time series to its symbolic forms, we introduce an expansive benchmark suit SymbolBench, which extends symbolic formulations from equations to logical expressions and structured causal graphs, and from independent functions to coupled functions, which considers relations between functions. We collect real-world and sythetic datasets to provide a comprehensive evaluation. Built upon diverse symbol-time series pairs, we also introduce a general framework for time series - symbol translation. Based on the proposed datasets and framework, we conduct an in-depth analysis on diverse LLMs, from small LLMs (1.5B) to Large models (671B), from single modality to multi-modality.

% % The results revealed ...

% Large Language Models (LLMs), particularly their multimodal variants (MLLMs), have recently shown strong capabilities in reasoning across diverse modalities, including textual and time series data. In symbolic regression tasks, LLMs are often used as heuristic tools to propose candidate equations that fit observed time series patterns. However, two fundamental questions remain largely unaddressed: (1) To what extent can LLMs reason from time series behaviors to their symbolic representations? (2) Does this reasoning ability extend beyond traditional mathematical equations to more expressive symbolic forms?
% In this work, we investigate the capacity of LLMs and MLLMs to perform symbolic reasoning grounded in time series data. We introduce \textbf{SymbolBench}, a comprehensive benchmark suite designed to evaluate this ability across a broad range of symbolic forms—including mathematical expressions, logical formulas, structured causal graphs, and coupled symbolic functions that model interdependent processes. SymbolBench includes both synthetic and real-world datasets, enabling controlled experimentation alongside practical evaluation.
% We also propose a general framework for assessing symbolic reasoning over time series, supporting consistent evaluation across model architectures and scales, from 1.5B to 671B parameters and across both single- and multi-modal inputs. Our empirical analysis offers new insights into how well LLMs and MLLMs can reason about dynamic systems and produce interpretable symbolic representations—highlighting both their potential and current limitations in scientific and data-driven modeling.
% Our results revealed ...

% \end{abstract}

% \keywords{Large Language Models, Time Series, Multi-Modal, Translation, Symbolic Expression}


% % \received{20 February 2007}
% % \received[revised]{12 March 2009}
% % \received[accepted]{5 June 2009}

% %%
% %% This command processes the author and affiliation and title
% %% information and builds the first part of the formatted document.
% \maketitle

% \input{sections/intro}
% \input{sections/related_work}
% \input{sections/dataset}
% \input{sections/method}
% \input{sections/exp}
% \input{sections/conclusion}


% \bibliography{ref}
% \bibliographystyle{unsrt}
% % \bibliographystyle{icml2025}
% \clearpage
% \onecolumn
% % \input{sections/appendix}


% \end{document}
% \endinput
% %%
% %% End of file `sample-sigconf.tex'.



